On the nature of the continuum reverberation of X-ray/UV and optical emission of IRAS 09149-6206

We present the results of a continuum reverberation mapping study of the radio-quiet Seyfert 1 galaxy IRAS 09149-6206. The analysis was performed using X-ray, UV and optical observations made with the {\em Swift} telescope between January and December 2017. The time delays between different light curves were measured using three different algorithms: PyI$^2$CCF, PyROA and JAVELIN. Our results show that the time delays increase with wavelength after $\tau\propto \lambda^{4/3}$, as predicted for a geometrically thin and optically thick accretion disc, but only after accounting for significant diffuse continuum emission from the broad line region. However, the measured size of the accretion disc can be up to five times larger than that predicted by standard theory. To our surprise, the strong increase in soft X-ray fluxes is delayed by about 15 days compared to the optical UV fluctuations, which challenges the prediction of the lamp-post model. Our analysis of the X-ray variability reveals the presence of a non-variable spectral component at 0.3-6.0 keV along with variable excess emission at 2.0-3.0 keV, which could be partly related to relativistic reflection in the inner region of the accretion disc. IRAS 09149-6206 joins the list of objects for which the traditional lamp-post model cannot explain the observed time delays. A scenario that incorporates other geometric considerations into the lamp-post model, e.g. an extended corona along a scattering source, might be better suited to explain the observed long time delays

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
